Weighted Null-Space Fitting for Identification of Cascade Networks

For identification of systems embedded in dynamic networks, applying the prediction error method (PEM) to a correct tailor-made parametrization of the complete network provided asymptotically efficient estimates. However, the network complexity often hinders a successful application of PEM, which requires minimizing a non-convex cost function that in general becomes more difficult for more complex networks. For this reason, identification in dynamic networks often focuses in obtaining consistent estimates of particular network modules of interest. A downside of such approaches is that splitting the network in several modules for identification often costs asymptotic efficiency. In this paper, we consider the particular case of a dynamic network with the individual systems connected in a serial cascaded manner, with measurements affected by sensor noise. We propose an algorithm that estimates all the modules in the network simultaneously without requiring the minimization of a non-convex cost function. This algorithm is an extension of Weighted Null-Space Fitting (WNSF), a weighted least-squares method that provides asymptotically efficient estimates for single-input single-output systems. We illustrate the performance of the algorithm with simulation studies, which suggest that a network WNSF may also be asymptotically efficient estimates when applied to cascade networks, and discuss the possibility of extension to more general networks affected by sensor noise.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> pem3.csv <==
500	0.0439407091719325
1077	0.0303549416816284
2321	0.018827909808788
5000	0.0129849322181492
10772	0.00854947603419695
23208	0.0061163711621699
50000	0.00413785454267093

==> pem_oe.csv <==
300,2.5
725,0.81536
1754,0.5468
4243,0.27448
10260,0.18969
24811,0.20541
60000,0.14716


==> pem_true.csv <==
300,0.11186
725,0.044285
1754,0.018253
4243,0.007543
10260,0.0030702
24811,0.0011751
60000,0.00049487


==> wnsf-approx3.csv <==
500	0.0606081273844379
1077	0.0352621600396163
2321	0.0202091273918767
5000	0.0136093384953419
10772	0.00880342158259614
23208	0.00620156632318748
50000	0.00418356731313956

==> wnsf1.csv <==
300,0.16006
725,0.052865
1754,0.021171
4243,0.0079942
10260,0.0031399
24811,0.0011837
60000,0.00049993


==> wnsf3.csv <==
300,0.14763
725,0.053145
1754,0.020346
4243,0.0079187
10260,0.0031264
24811,0.0011863
60000,0.00050016

